What constrains food webs? A maximum entropy framework for predicting their structure with minimal biases

Food webs are complex ecological networks whose structure is both ecologically and statistically constrained, with many network properties being correlated with each other. Despite the recognition of these invariable relationships in food webs, the use of the principle of maximum entropy (MaxEnt) in network ecology is still rare. This is surprising considering that MaxEnt is a statistical tool precisely designed for understanding and predicting many different types of constrained systems. Precisely, this principle asserts that the least-biased probability distribution of a system's property, constrained by prior knowledge about that system, is the one with maximum information entropy. Here we show how MaxEnt can be used to derive many food-web properties both analytically and heuristically. First, we show how the joint degree distribution (the joint probability distribution of the numbers of prey and predators for each species in the network) can be derived analytically using the number of species and the number of interactions in food webs. Second, we present a heuristic and flexible approach of finding a network's adjacency matrix (the network's representation in matrix format) based on simulated annealing and SVD entropy. We built two heuristic models using the connectance and the joint degree sequence as statistical constraints, respectively. We compared both models' predictions against corresponding null and neutral models commonly used in network ecology using open access data of terrestrial and aquatic food webs sampled globally. We found that the heuristic model constrained by the joint degree sequence was a good predictor of many measures of food-web structure, especially the nestedness and motifs distribution. Specifically, our results suggest that the structure of terrestrial and aquatic food webs is mainly driven by their joint degree distribution.

==> author_template.tsv <==
Email	Institution	First Name	Middle Name(s)/Initial(s)	Last Name	Suffix	Corresponding Author	Home Page URL	Collaborative Group/Consortium	ORCiD
francis.banville@umontreal.ca	Université de Montréal	Francis		Banville					0000-0001-9051-0597
dominique.gravel@usherbrooke.ca	Université de Sherbrooke	Dominique		Gravel					0000-0002-4498-7076
timothee.poisot@umontreal.ca	Université de Montréal	Timothée		Poisot					0000-0002-0735-5184


==> references.json <==
[
    {
        "DOI": "10.1103/RevModPhys.74.47",
        "author": [
            {
                "family": "Albert",
                "given": "R."
            },
            {
                "family": "Barabasi",
                "given": "A. L."
            }
        ],
        "container-title": "Reviews of Modern Physics",
        "id": "Albert2002StaMec",
        "issue": "1",
        "issued": {
            "date-parts": [
                [
                    2002
                ]
            ]
        },
        "page": "47-97",
        "publisher": "Amer Physical Soc",
        "publisher-place": "College Pk",
        "title": "Statistical mechanics of complex networks",
        "type": "article-journal",
        "volume": "74"
    },
    {
        "DOI": "10.21105/joss.02721",
        "author": [
            {
                "family": "Banville",
                "given": "Francis"
            },
            {
                "family": "Vissault",
                "given": "Steve"
            },
            {
                "family": "Poisot",
                "given": "Timoth\u00e9e"
            }
        ],
        "container-title": "Journal of Open Source Software",
        "id": "Banville2021ManJla",
        "issue": "61",
        "issued": {
            "date-parts": [
                [
                    2021
                ]
            ]
        },
        "page": "2721",
        "title": "Mangal.jl and EcologicalNetworks.jl: Two complementary packages for analyzing ecological networks in Julia",
        "type": "article-journal",
        "volume": "6"
    },
    {
        "DOI": "10.1111/1365-2435.12666",
        "author": [
            {
                "family": "Bartomeus",
                "given": "Ignasi"
            },
            {
                "family": "Gravel",
                "given": "Dominique"
            },
            {
                "family": "Tylianakis",
                "given": "Jason M."
            },
            {
                "family": "Aizen",
                "given": "Marcelo A."
            },
            {
                "family": "Dickie",
                "given": "Ian A."
            },
            {
                "family": "Bernard-Verdier",
                "given": "Maud"
            }
        ],
        "container-title": "Functional Ecology",
        "id": "Bartomeus2016ComFra",
        "issue": "12",
        "issued": {
            "date-parts": [
                [
                    2016
                ]
            ]
        },
        "page": "1894-1903",
        "title": "A common framework for identifying linkage rules across different types of interactions",
        "type": "article-journal",
        "volume": "30"
    },
    {
        "DOI": "10.1073/pnas.1633576100",
        "author": [
            {
                "family": "Bascompte",
                "given": "J."
            },
            {
                "family": "Jordano",
                "given": "P."
            },
            {
                "family": "Melian",
                "given": "C. J."
            },
            {
                "family": "Olesen",
                "given": "J. M."
            }
        ],
        "container-title": "Proceedings of the National Academy of Sciences of the United States of America",
        "id": "Bascompte2003NesAssa",
        "issue": "16",
        "issued": {
            "date-parts": [
                [
                    2003
                ]
            ]
        },
        "page": "9383-9387",
        "publisher": "Natl Acad Sciences",
        "publisher-place": "Washington",
        "title": "The nested assembly of plant-animal mutualistic networks",
        "type": "article-journal",
        "volume": "100"
    },
    {
        "DOI": "10.1038/nature07950",
        "author": [
            {
                "family": "Bastolla",
                "given": "Ugo"
            },
            {
                "family": "Fortuna",
                "given": "Miguel A."
            },
            {
                "family": "Pascual-Garcia",
                "given": "Alberto"
            },
            {
                "family": "Ferrera",
                "given": "Antonio"
            },
            {
                "family": "Luque",
                "given": "Bartolo"
            },
            {
                "family": "Bascompte",
                "given": "Jordi"
            }
        ],
        "container-title": "Nature",
        "id": "Bastolla2009ArcMut",
        "issue": "7241",
        "issued": {
            "date-parts": [
                [
                    2009
                ]
            ]
        },
        "page": "1018-U91",
        "publisher": "Nature Publishing Group",
        "publisher-place": "London",
        "title": "The architecture of mutualistic networks minimizes competition and increases biodiversity",
        "type": "article-journal",
        "volume": "458"
    },
    {
        "DOI": "10.1080/00107510902823517",
        "author": [
            {
                "family": "Beck",
                "given": "Christian"
            }
        ],
        "container-title": "Contemporary Physics",
        "id": "Beck2009GenInf",
        "issue": "4",
        "issued": {
            "date-parts": [
                [
                    2009
                ]
            ]
        },
        "page": "495-510",
        "publisher": "Taylor & Francis",
        "title": "Generalised information and entropy measures in physics",
        "type": "article-journal",
        "volume": "50"
    },
    {
        "DOI": "10.1086/675363",
        "author": [
            {
                "family": "Canard",
                "given": "E. F."
            },
            {
                "family": "Mouquet",
                "given": "N."
            },
            {
                "family": "Mouillot",
                "given": "D."
            },
            {
                "family": "Stanko",
                "given": "M."
            },
            {
                "family": "Miklisova",
                "given": "D."
            },
            {
                "family": "Gravel",
                "given": "D."
            }
        ],
        "container-title": "The American Naturalist",
        "id": "Canard2014EmpEva",
        "issue": "4",
        "issued": {
            "date-parts": [
                [
                    2014
                ]
            ]
        },
        "page": "468-479",
        "publisher": "The University of Chicago Press",
        "title": "Empirical Evaluation of Neutral Interactions in Host-Parasite Networks.",
        "type": "article-journal",
        "volume": "183"
    },
    {
        "DOI": "10.1038/s42254-018-0002-6",
        "author": [
            {
                "family": "Cimini",
                "given": "Giulio"
            },
            {
                "family": "Squartini",
                "given": "Tiziano"
            },
            {
                "family": "Saracco",
                "given": "Fabio"
            },
            {
                "family": "Garlaschelli",
                "given": "Diego"
            },
            {
                "family": "Gabrielli",
                "given": "Andrea"
            },
            {
                "family": "Caldarelli",
                "given": "Guido"
            }
        ],
        "container-title": "Nature Reviews Physics",
        "id": "Cimini2019StaPhy",
        "issue": "1",
        "issued": {
            "date-parts": [
                [
                    2019
                ]
            ]
        },
        "page": "58-71",
        "publisher": "Nature Publishing Group",
        "title": "The statistical physics of real-world networks",
        "type": "article-journal",
        "volume": "1"
    },
    {
        "DOI": "10.1111/2041-210X.13180",
        "author": [
            {
                "family": "Cirtwill",
                "given": "Alyssa R."
            },
            {
                "family": "Eklof",
                "given": "Anna"
            },
            {
                "family": "Roslin",
                "given": "Tomas"
            },
            {
                "family": "Wootton",
                "given": "Kate"
            },
            {
                "family": "Gravel",
                "given": "Dominique"
            }
        ],
        "container-title": "Methods in Ecology and Evolution",
        "id": "Cirtwill2019QuaFrac",
        "issue": "6",
        "issued": {
            "date-parts": [
                [
                    2019
                ]
            ]
        },
        "page": "902-911",
        "publisher": "Wiley",
        "publisher-place": "Hoboken",
        "title": "A quantitative framework for investigating the reliability of empirical network construction",
        "type": "article-journal",
        "volume": "10"
    },
    {
        "DOI": "10.1073/pnas.232715699",
        "author": [
            {
                "family": "Cohen",
                "given": "Joel E."
            },
            {
                "family": "Jonsson",
                "given": "Tomas"
            },
            {
                "family": "Carpenter",
                "given": "Stephen R."
            }
        ],
        "chapter-number": "Biological Sciences",
        "container-title": "Proceedings of the National Academy of Sciences",
        "id": "Cohen2003EcoComa",
        "issue": "4",
        "issued": {
            "date-parts": [
                [
                    2003
                ]
            ]
        },
        "page": "1781-1786",
        "publisher": "National Academy of Sciences",
        "title": "Ecological community description using the food web, species abundance, and body size",
        "type": "article-journal",
        "volume": "100"
    },
    {
        "DOI": "10.1111/brv.12433",
        "author": [
            {
                "family": "Delmas",
                "given": "Eva"
            },
            {
                "family": "Besson",
                "given": "Mathilde"
            },
            {
                "family": "Brice",
                "given": "Marie H\u00e9l\u00e8ne"
            },
            {
                "family": "Burkle",
                "given": "Laura A."
            },
            {
                "family": "Dalla Riva",
                "given": "Giulio V."
            },
            {
                "family": "Fortin",
                "given": "Marie Jos\u00e9e"
            },
            {
                "family": "Gravel",
                "given": "Dominique"
            },
            {
                "family": "Guimar\u00e3es",
                "given": "Paulo R."
            },
            {
                "family": "Hembry",
                "given": "David H."
            },
            {
                "family": "Newman",
                "given": "Erica A."
            },
            {
                "family": "Olesen",
                "given": "Jens M."
            },
            {
                "family": "Pires",
                "given": "Mathias M."
            },
            {
                "family": "Yeakel",
                "given": "Justin D."
            },
            {
                "family": "Poisot",
                "given": "Timoth\u00e9e"
            }
        ],
        "container-title": "Biological Reviews",
        "id": "Delmas2019AnaEco",
        "issued": {
            "date-parts": [
                [
                    2019
                ]
            ]
        },
        "title": "Analysing ecological networks of species interactions",
        "type": "article-journal"
    },
    {
        "DOI": "10.1146/annurev-ecolsys-102209-144636",
        "author": [
            {
                "family": "Dickinson",
                "given": "Janis L."
            },
            {
                "family": "Zuckerberg",
                "given": "Benjamin"
            },
            {
                "family": "Bonter",
                "given": "David N."
            }
        ],
        "container-title": "Annual Review of Ecology, Evolution, and Systematics, Vol 41",
        "editor": [
            {
                "family": "Futuyma",
                "given": "D. J."
            },
            {
                "family": "Shafer",
                "given": "H. B."
            },
            {
                "family": "Simberloff",
                "given": "D."
            }
        ],
        "id": "Dickinson2010CitSci",
        "issued": {
            "date-parts": [
                [
                    2010
                ]
            ]
        },
        "page": "149-172",
        "publisher": "Annual Reviews",
        "publisher-place": "Palo Alto",
        "title": "Citizen Science as an Ecological Research Tool: Challenges and Benefits",
        "type": "chapter",
        "volume": "41"
    },
    {
        "DOI": "10.1046/j.1461-0248.2002.00354.x",
        "author": [
            {
                "family": "Dunne",
                "given": "Jennifer A."
            },
            {
                "family": "Williams",
                "given": "Richard J."
            },
            {
                "family": "Martinez",
                "given": "Neo D."
            }
        ],
        "container-title": "Ecology Letters",
        "id": "Dunne2002NetStrb",
        "issue": "4",
        "issued": {
            "date-parts": [
                [
                    2002
                ]
            ]
        },
        "page": "558-567",
        "title": "Network structure and biodiversity loss in food webs: Robustness increases with connectance",
        "type": "article-journal",
        "volume": "5"
    },
    {
        "DOI": "10.1137/15M1020575",
        "author": [
            {
                "family": "Dunning",
                "given": "Iain"
            },
            {
                "family": "Huchette",
                "given": "Joey"
            },
            {
                "family": "Lubin",
                "given": "Miles"
            }
        ],
        "container-title": "SIAM Review",
        "id": "Dunning2017JumMod",
        "issue": "2",
        "issued": {
            "date-parts": [
                [
                    2017
                ]
            ]
        },
        "page": "295-320",
        "title": "JuMP: A Modeling Language for Mathematical Optimization",
        "type": "article-journal",
        "volume": "59"
    },
    {
        "DOI": "10.1111/j.1461-0248.2005.00868.x",
        "author": [
            {
                "family": "Fortuna",
                "given": "M. A."
            },
            {
                "family": "Bascompte",
                "given": "J."
            }
        ],
        "container-title": "Ecology Letters",
        "id": "Fortuna2006HabLos",
        "issue": "3",
        "issued": {
            "date-parts": [
                [
                    2006
                ]
            ]
        },
        "page": "278-283",
        "title": "Habitat loss and the structure of plant-animal mutualistic networks",
        "type": "article-journal",
        "volume": "9"
    },
    {
        "DOI": "10.1111/j.1365-2656.2010.01688.x",
        "author": [
            {
                "family": "Fortuna",
                "given": "M. A."
            },
            {
                "family": "Stouffer",
                "given": "Daniel B."
            },
            {
                "family": "Olesen",
                "given": "Jens M."
            },
            {
                "family": "Jordano",
                "given": "Pedro"
            },
            {
                "family": "Mouillot",
                "given": "David"
            },
            {
                "family": "Krasnov",
                "given": "Boris R."
            },
            {
                "family": "Poulin",
                "given": "Robert"
            },
            {
                "family": "Bascompte",
                "given": "Jordi"
            }
        ],
        "container-title": "Journal of Animal Ecology",
        "id": "Fortuna2010NesMod",
        "issue": "4",
        "issued": {
            "date-parts": [
                [
                    2010
                ]
            ]
        },
        "other-ids": "FortStou10",
        "page": "811-817",
        "publisher": "[Wiley, British Ecological Society]",
        "title": "Nestedness versus modularity in ecological networks: Two sides of the same coin?",
        "type": "article-journal",
        "volume": "79"
    },
    {
        "DOI": "10.1111/j.1420-9101.2010.02204.x",
        "author": [
            {
                "family": "Frank",
                "given": "S. A."
            },
            {
                "family": "Smith",
                "given": "E."
            }
        ],
        "container-title": "Journal of Evolutionary Biology",
        "id": "Frank2011SimDera",
        "issue": "3",
        "issued": {
            "date-parts": [
                [
                    2011
                ]
            ]
        },
        "page": "469-484",
        "title": "A simple derivation and classification of common probability distributions based on information symmetry and measurement scale",
        "type": "article-journal",
        "volume": "24"
    },
    {
        "DOI": "10.1371/journal.pone.0016143",
        "author": [
            {
                "family": "G\u00f3mez",
                "given": "Jos\u00e9 M."
            },
            {
                "family": "Perfectti",
                "given": "Francisco"
            },
            {
                "family": "Jordano",
                "given": "Pedro"
            }
        ],
        "container-title": "PLOS ONE",
        "id": "Gomez2011FunConb",
        "issue": "1",
        "issued": {
            "date-parts": [
                [
                    2011
                ]
            ]
        },
        "page": "e16143",
        "publisher": "Public Library of Science",
        "title": "The Functional Consequences of Mutualistic Network Architecture",
        "type": "article-journal",
        "volume": "6"
    },
    {
        "DOI": "10.3390/e3030191",
        "author": [
            {
                "family": "Harremo\u00ebs",
                "given": "Peter"
            },
            {
                "family": "Tops\u00f8e",
                "given": "Flemming"
            }
        ],
        "container-title": "Entropy",
        "id": "Harremoes2001MaxEnt",
        "issue": "3",
        "issued": {
            "date-parts": [
                [
                    2001
                ]
            ]
        },
        "page": "191-226",
        "publisher": "Molecular Diversity Preservation International",
        "title": "Maximum Entropy Fundamentals",
        "type": "article-journal",
        "volume": "3"
    },
    {
        "DOI": "10.1890/07-1369.1",
        "author": [
            {
                "family": "Harte",
                "given": "J."
            },
            {
                "family": "Zillio",
                "given": "T."
            },
            {
                "family": "Conlisk",
                "given": "E."
            },
            {
                "family": "Smith",
                "given": "A. B."
            }
        ],
        "container-title": "Ecology",
        "id": "Harte2008MaxEnt",
        "issue": "10",
        "issued": {
            "date-parts": [
                [
                    2008
                ]
            ]
        },
        "page": "2700-2711",
        "title": "Maximum Entropy and the State-Variable Approach to Macroecology",
        "type": "article-journal",
        "volume": "89"
    },
    {
        "DOI": "10.1016/j.tree.2014.04.009",
        "author": [
            {
                "family": "Harte",
                "given": "J."
            },
            {
                "family": "Newman",
                "given": "Erica A."
            }
        ],
        "container-title": "Trends in Ecology & Evolution",
        "id": "Harte2014MaxInf",
        "issue": "7",
        "issued": {
            "date-parts": [
                [
                    2014
                ]
            ]
        },
        "page": "384-389",
        "title": "Maximum information entropy: A foundation for ecological theory",
        "type": "article-journal",
        "volume": "29"
    },
    {
        "DOI": "10.1146/annurev-ecolsys-112414-054400",
        "author": [
            {
                "family": "Hortal",
                "given": "Joaqu\u00edn"
            },
            {
                "family": "Bello",
                "given": "Francesco",
                "non-dropping-particle": "de"
            },
            {
                "family": "Diniz-Filho",
                "given": "Jos\u00e9 Alexandre F."
            },
            {
                "family": "Lewinsohn",
                "given": "Thomas M."
            },
            {
                "family": "Lobo",
                "given": "Jorge M."
            },
            {
                "family": "Ladle",
                "given": "Richard J."
            }
        ],
        "container-title": "Annual Review of Ecology, Evolution, and Systematics",
        "id": "Hortal2015SevSho",
        "issue": "1",
        "issued": {
            "date-parts": [
                [
                    2015
                ]
            ]
        },
        "page": "523-549",
        "title": "Seven Shortfalls that Beset Large-Scale Knowledge of Biodiversity",
        "type": "article-journal",
        "volume": "46"
    },
    {
        "DOI": "10.1111/j.1365-2656.2008.01460.x",
        "author": [
            {
                "family": "Ings",
                "given": "Thomas C."
            },
            {
                "family": "Montoya",
                "given": "Jos\u00e9 M."
            },
            {
                "family": "Bascompte",
                "given": "Jordi"
            },
            {
                "family": "Bl\u00fcthgen",
                "given": "Nico"
            },
            {
                "family": "Brown",
                "given": "Lee"
            },
            {
                "family": "Dormann",
                "given": "Carsten F."
            },
            {
                "family": "Edwards",
                "given": "Fran\u00e7ois"
            },
            {
                "family": "Figueroa",
                "given": "David"
            },
            {
                "family": "Jacob",
                "given": "Ute"
            },
            {
                "family": "Jones",
                "given": "J. Iwan"
            },
            {
                "family": "Lauridsen",
                "given": "Rasmus B."
            },
            {
                "family": "Ledger",
                "given": "Mark E."
            },
            {
                "family": "Lewis",
                "given": "Hannah M."
            },
            {
                "family": "Olesen",
                "given": "Jens M."
            },
            {
                "family": "Van Veen",
                "given": "F. J. Frank"
            },
            {
                "family": "Warren",
                "given": "Phil H."
            },
            {
                "family": "Woodward",
                "given": "Guy"
            }
        ],
        "container-title": "Journal of Animal Ecology",
        "id": "Ings2009RevEco",
        "issue": "1",
        "issued": {
            "date-parts": [
                [
                    2009
                ]
            ]
        },
        "page": "253-269",
        "title": "Review: Ecological networks  beyond food webs",
        "type": "article-journal",
        "volume": "78"
    },
    {
        "DOI": "10.1103/PhysRev.106.620",
        "author": [
            {
                "family": "Jaynes",
                "given": "E. T."
            }
        ],
        "container-title": "Physical Review",
        "id": "Jaynes1957InfThe",
        "issue": "4",
        "issued": {
            "date-parts": [
                [
                    1957
                ]
            ]
        },
        "page": "620-630",
        "publisher": "American Physical Society",
        "title": "Information Theory and Statistical Mechanics",
        "type": "article-journal",
        "volume": "106"
    },
    {
        "DOI": "10.1103/PhysRev.108.171",
        "author": [
            {
                "family": "Jaynes",
                "given": "E. T."
            }
        ],
        "container-title": "Physical Review",
        "id": "Jaynes1957InfThea",
        "issue": "2",
        "issued": {
            "date-parts": [
                [
                    1957
                ]
            ]
        },
        "page": "171-190",
        "publisher": "American Physical Society",
        "title": "Information Theory and Statistical Mechanics. II",
        "type": "article-journal",
        "volume": "108"
    },
    {
        "DOI": "10.1111/1365-2435.12763",
        "author": [
            {
                "family": "Jordano",
                "given": "Pedro"
            }
        ],
        "container-title": "Functional Ecology",
        "id": "Jordano2016SamNeta",
        "issue": "12",
        "issued": {
            "date-parts": [
                [
                    2016
                ]
            ]
        },
        "page": "1883-1893",
        "title": "Sampling networks of ecological interactions",
        "type": "article-journal",
        "volume": "30"
    },
    {
        "author": [
            {
                "family": "Khinchin",
                "given": "A. Ya"
            }
        ],
        "id": "Khinchin2013MatFou",
        "issued": {
            "date-parts": [
                [
                    2013
                ]
            ]
        },
        "publisher": "Courier Corporation",
        "title": "Mathematical Foundations of Information Theory",
        "type": "book"
    },
    {
        "DOI": "10.1016/j.patter.2020.100079",
        "author": [
            {
                "family": "MacDonald",
                "given": "Arthur Andrew Meahan"
            },
            {
                "family": "Banville",
                "given": "Francis"
            },
            {
                "family": "Poisot",
                "given": "Timoth\u00e9e"
            }
        ],
        "container-title": "Patterns",
        "id": "MacDonald2020RevLin",
        "issue": "0",
        "issued": {
            "date-parts": [
                [
                    2020
                ]
            ]
        },
        "other-ids": "MacDBanv20a",
        "publisher": "Elsevier",
        "title": "Revisiting the Links-Species Scaling Relationship in Food Webs",
        "type": "article-journal",
        "volume": "0"
    },
    {
        "DOI": "10.1016/j.physrep.2005.12.001",
        "author": [
            {
                "family": "Martyushev",
                "given": "L. M."
            },
            {
                "family": "Seleznev",
                "given": "V. D."
            }
        ],
        "container-title": "Physics Reports-Review Section of Physics Letters",
        "id": "Martyushev2006MaxEnt",
        "issue": "1",
        "issued": {
            "date-parts": [
                [
                    2006
                ]
            ]
        },
        "page": "1-45",
        "publisher": "Elsevier",
        "publisher-place": "Amsterdam",
        "title": "Maximum entropy production principle in physics, chemistry and biology",
        "type": "article-journal",
        "volume": "426"
    },
    {
        "DOI": "10.1515/9781400840687",
        "author": [
            {
                "family": "McCann",
                "given": "Kevin S."
            }
        ],
        "container-title": "Food Webs (MPB-50)",
        "id": "McCann2011FooWeb",
        "issued": {
            "date-parts": [
                [
                    2011
                ]
            ]
        },
        "publisher": "Princeton University Press",
        "title": "Food Webs (MPB-50)",
        "type": "book"
    },
    {
        "DOI": "10.1126/science.298.5594.824",
        "author": [
            {
                "family": "Milo",
                "given": "R."
            },
            {
                "family": "Shen-Orr",
                "given": "S."
            },
            {
                "family": "Itzkovitz",
                "given": "S."
            },
            {
                "family": "Kashtan",
                "given": "N."
            },
            {
                "family": "Chklovskii",
                "given": "D."
            },
            {
                "family": "Alon",
                "given": "U."
            }
        ],
        "container-title": "Science",
        "id": "Milo2002NetMot",
        "issue": "5594",
        "issued": {
            "date-parts": [
                [
                    2002
                ]
            ]
        },
        "page": "824-827",
        "publisher": "Amer Assoc Advancement Science",
        "publisher-place": "Washington",
        "title": "Network motifs: Simple building blocks of complex networks",
        "type": "article-journal",
        "volume": "298"
    },
    {
        "DOI": "10.1103/PhysRevE.70.066117",
        "author": [
            {
                "family": "Park",
                "given": "Juyong"
            },
            {
                "family": "Newman",
                "given": "M. E. J."
            }
        ],
        "container-title": "Physical Review E",
        "id": "Park2004StaMeca",
        "issue": "6",
        "issued": {
            "date-parts": [
                [
                    2004
                ]
            ]
        },
        "page": "066117",
        "publisher": "American Physical Society",
        "title": "Statistical mechanics of networks",
        "type": "article-journal",
        "volume": "70"
    },
    {
        "author": [
            {
                "family": "Pascual",
                "given": "Department of Ecology and Evolutionary Biology Mercedes"
            },
            {
                "family": "Dunne",
                "given": "Visiting Professor Jennifer A."
            }
        ],
        "id": "Pascual2006EcoNeta",
        "issued": {
            "date-parts": [
                [
                    2006
                ]
            ]
        },
        "publisher": "Oxford University Press, USA",
        "title": "Ecological Networks: Linking Structure to Dynamics in Food Webs",
        "type": "book"
    },
    {
        "DOI": "10.1016/j.ecolmodel.2005.03.026",
        "author": [
            {
                "family": "Phillips",
                "given": "Steven J."
            },
            {
                "family": "Anderson",
                "given": "Robert P."
            },
            {
                "family": "Schapire",
                "given": "Robert E."
            }
        ],
        "container-title": "Ecological Modelling",
        "id": "Phillips2006MaxEnta",
        "issue": "3",
        "issued": {
            "date-parts": [
                [
                    2006
                ]
            ]
        },
        "page": "231-259",
        "title": "Maximum entropy modeling of species geographic distributions",
        "type": "article-journal",
        "volume": "190"
    },
    {
        "author": [
            {
                "family": "Pielou",
                "given": "Evelyn C"
            }
        ],
        "collection-number": "574.524018 P5",
        "id": "Pielou1975EcoDiv",
        "issued": {
            "date-parts": [
                [
                    1975
                ]
            ]
        },
        "title": "Ecological diversity",
        "type": "chapter"
    },
    {
        "DOI": "10.7717/peerj.251",
        "author": [
            {
                "family": "Poisot",
                "given": "Timoth\u00e9e"
            },
            {
                "family": "Gravel",
                "given": "Dominique"
            }
        ],
        "container-title": "PeerJ",
        "id": "Poisot2014WheEcoa",
        "issued": {
            "date-parts": [
                [
                    2014
                ]
            ]
        },
        "page": "e251",
        "publisher": "PeerJ Inc.",
        "title": "When is an ecological network complex? Connectance drives degree distribution and emerging network properties",
        "type": "article-journal",
        "volume": "2"
    },
    {
        "DOI": "10.1111/oik.01719",
        "author": [
            {
                "family": "Poisot",
                "given": "Timoth\u00e9e"
            },
            {
                "family": "Stouffer",
                "given": "Daniel B."
            },
            {
                "family": "Gravel",
                "given": "Dominique"
            }
        ],
        "container-title": "Oikos",
        "id": "Poisot2015SpeWhya",
        "issue": "3",
        "issued": {
            "date-parts": [
                [
                    2015
                ]
            ]
        },
        "page": "243-251",
        "title": "Beyond species: Why ecological interaction networks vary through space and time",
        "type": "article-journal",
        "volume": "124"
    },
    {
        "DOI": "10.1111/ecog.00976",
        "author": [
            {
                "family": "Poisot",
                "given": "Timoth\u00e9e"
            },
            {
                "family": "Baiser",
                "given": "Benjamin"
            },
            {
                "family": "Dunne",
                "given": "Jennifer A."
            },
            {
                "family": "Kefi",
                "given": "Sonia"
            },
            {
                "family": "Massol",
                "given": "Francois"
            },
            {
                "family": "Mouquet",
                "given": "Nicolas"
            },
            {
                "family": "Romanuk",
                "given": "Tamara N."
            },
            {
                "family": "Stouffer",
                "given": "Daniel B."
            },
            {
                "family": "Wood",
                "given": "Spencer A."
            },
            {
                "family": "Gravel",
                "given": "Dominique"
            }
        ],
        "container-title": "Ecography",
        "id": "Poisot2016ManMakb",
        "issue": "4",
        "issued": {
            "date-parts": [
                [
                    2016
                ]
            ]
        },
        "page": "384-390",
        "publisher": "Wiley",
        "publisher-place": "Hoboken",
        "title": "Mangal - making ecological network analysis simple",
        "type": "article-journal",
        "volume": "39"
    },
    {
        "DOI": "10.1111/jbi.14127",
        "author": [
            {
                "family": "Poisot",
                "given": "Timoth\u00e9e"
            },
            {
                "family": "Bergeron",
                "given": "Gabriel"
            },
            {
                "family": "Cazelles",
                "given": "Kevin"
            },
            {
                "family": "Dallas",
                "given": "Tad"
            },
            {
                "family": "Gravel",
                "given": "Dominique"
            },
            {
                "family": "MacDonald",
                "given": "Andrew"
            },
            {
                "family": "Mercier",
                "given": "Benjamin"
            },
            {
                "family": "Violet",
                "given": "Cl\u00e9ment"
            },
            {
                "family": "Vissault",
                "given": "Steve"
            }
        ],
        "container-title": "Journal of Biogeography",
        "id": "Poisot2021GloKno",
        "issue": "7",
        "issued": {
            "date-parts": [
                [
                    2021
                ]
            ]
        },
        "page": "1552-1563",
        "title": "Global knowledge gaps in species interaction networks data",
        "type": "article-journal",
        "volume": "48"
    },
    {
        "DOI": "10.5061/DRYAD.K59M37F",
        "author": [
            {
                "family": "Pomeranz",
                "given": "Justin Page"
            },
            {
                "family": "Thompson",
                "given": "Ross M."
            },
            {
                "family": "Poisot",
                "given": "Timoth\u00e9e"
            },
            {
                "family": "Harding",
                "given": "Jon S."
            },
            {
                "family": "Pomeranz",
                "given": "Justin P. F."
            }
        ],
        "id": "Pomeranz2018DatInf",
        "issued": {
            "date-parts": [
                [
                    2018
                ]
            ]
        },
        "page": "196520 bytes",
        "publisher": "Dryad",
        "title": "Data from: Inferring predator-prey interactions in food webs",
        "type": ""
    },
    {
        "DOI": "10.1111/2041-210X.13125",
        "author": [
            {
                "family": "Pomeranz",
                "given": "Justin P. F."
            },
            {
                "family": "Thompson",
                "given": "Ross M."
            },
            {
                "family": "Poisot",
                "given": "Timoth\u00e9e"
            },
            {
                "family": "Harding",
                "given": "Jon S."
            }
        ],
        "container-title": "Methods in Ecology and Evolution",
        "id": "Pomeranz2019InfPrea",
        "issue": "3",
        "issued": {
            "date-parts": [
                [
                    2019
                ]
            ]
        },
        "page": "356-367",
        "title": "Inferring predatorprey interactions in food webs",
        "type": "article-journal",
        "volume": "10"
    },
    {
        "DOI": "10.1002/j.1538-7305.1948.tb01338.x",
        "author": [
            {
                "family": "Shannon",
                "given": "C. E."
            }
        ],
        "container-title": "The Bell System Technical Journal",
        "id": "Shannon1948MatThe",
        "issue": "3",
        "issued": {
            "date-parts": [
                [
                    1948
                ]
            ]
        },
        "page": "379-423",
        "title": "A mathematical theory of communication",
        "type": "article-journal",
        "volume": "27"
    },
    {
        "DOI": "10.1038/ncomms2422",
        "author": [
            {
                "family": "Staniczenko",
                "given": "Phillip P. A."
            },
            {
                "family": "Kopp",
                "given": "Jason C."
            },
            {
                "family": "Allesina",
                "given": "Stefano"
            }
        ],
        "container-title": "Nature Communications",
        "id": "Staniczenko2013GhoNes",
        "issue": "1",
        "issued": {
            "date-parts": [
                [
                    2013
                ]
            ]
        },
        "other-ids": "StanKopp13,StanKopp13a",
        "page": "1391",
        "publisher": "Nature Publishing Group",
        "title": "The ghost of nestedness in ecological networks",
        "type": "article-journal",
        "volume": "4"
    },
    {
        "DOI": "10.1002/ece3.7254",
        "author": [
            {
                "family": "Stock",
                "given": "Michiel"
            },
            {
                "family": "Poisot",
                "given": "Timoth\u00e9e"
            },
            {
                "family": "De Baets",
                "given": "Bernard"
            }
        ],
        "container-title": "Ecology and Evolution",
        "id": "Stock2021OptTra",
        "issue": "9",
        "issued": {
            "date-parts": [
                [
                    2021
                ]
            ]
        },
        "page": "3841-3855",
        "title": "Optimal transportation theory for species interaction networks",
        "type": "article-journal",
        "volume": "11"
    },
    {
        "DOI": "10.1098/rspb.2007.0571",
        "author": [
            {
                "family": "Stouffer",
                "given": "Daniel B."
            },
            {
                "family": "Camacho",
                "given": "Juan"
            },
            {
                "family": "Jiang",
                "given": "Wenxin"
            },
            {
                "family": "Nunes Amaral",
                "given": "Luis A."
            }
        ],
        "container-title": "Proceedings of the Royal Society B-Biological Sciences",
        "id": "Stouffer2007EviExi",
        "issue": "1621",
        "issued": {
            "date-parts": [
                [
                    2007
                ]
            ]
        },
        "page": "1931-1940",
        "publisher": "Royal Soc",
        "publisher-place": "London",
        "title": "Evidence for the existence of a robust pattern of prey selection in food webs",
        "type": "article-journal",
        "volume": "274"
    },
    {
        "DOI": "10.1073/pnas.1014353108",
        "author": [
            {
                "family": "Stouffer",
                "given": "Daniel B."
            },
            {
                "family": "Bascompte",
                "given": "Jordi"
            }
        ],
        "container-title": "Proceedings of the National Academy of Sciences",
        "id": "Stouffer2011ComInc",
        "issue": "9",
        "issued": {
            "date-parts": [
                [
                    2011
                ]
            ]
        },
        "page": "3648-3652",
        "publisher": "Proceedings of the National Academy of Sciences",
        "title": "Compartmentalization increases food-web persistence",
        "type": "article-journal",
        "volume": "108"
    },
    {
        "DOI": "10.1098/rstb.2021.0063",
        "author": [
            {
                "family": "Strydom",
                "given": "Tanya"
            },
            {
                "family": "Catchen",
                "given": "Michael D."
            },
            {
                "family": "Banville",
                "given": "Francis"
            },
            {
                "family": "Caron",
                "given": "Dominique"
            },
            {
                "family": "Dansereau",
                "given": "Gabriel"
            },
            {
                "family": "Desjardins-Proulx",
                "given": "Philippe"
            },
            {
                "family": "Forero-Mu\u00f1oz",
                "given": "Norma R."
            },
            {
                "family": "Higino",
                "given": "Gracielle"
            },
            {
                "family": "Mercier",
                "given": "Benjamin"
            },
            {
                "family": "Gonzalez",
                "given": "Andrew"
            },
            {
                "family": "Gravel",
                "given": "Dominique"
            },
            {
                "family": "Pollock",
                "given": "Laura"
            },
            {
                "family": "Poisot",
                "given": "Timoth\u00e9e"
            }
        ],
        "container-title": "Philosophical Transactions of the Royal Society B: Biological Sciences",
        "id": "Strydom2021RoaPre",
        "issue": "1837",
        "issued": {
            "date-parts": [
                [
                    2021
                ]
            ]
        },
        "page": "20210063",
        "publisher": "Royal Society",
        "title": "A roadmap towards predicting species interaction networks (across space and time)",
        "type": "article-journal",
        "volume": "376"
    },
    {
        "DOI": "10.3389/fevo.2021.623141",
        "author": [
            {
                "family": "Strydom",
                "given": "Tanya"
            },
            {
                "family": "Dalla Riva",
                "given": "Giulio V."
            },
            {
                "family": "Poisot",
                "given": "Timothee"
            }
        ],
        "container-title": "Frontiers in Ecology and Evolution",
        "id": "Strydom2021SvdEnt",
        "issued": {
            "date-parts": [
                [
                    2021
                ]
            ]
        },
        "page": "623141",
        "publisher": "Frontiers Media Sa",
        "publisher-place": "Lausanne",
        "title": "SVD Entropy Reveals the High Complexity of Ecological Networks",
        "type": "article-journal",
        "volume": "9"
    },
    {
        "DOI": "10.1007/s10955-017-1887-7",
        "author": [
            {
                "family": "Hoorn",
                "given": "Pim",
                "non-dropping-particle": "van der"
            },
            {
                "family": "Lippner",
                "given": "Gabor"
            },
            {
                "family": "Krioukov",
                "given": "Dmitri"
            }
        ],
        "container-title": "Journal of Statistical Physics",
        "id": "vanderHoorn2018SpaMaxa",
        "issue": "3",
        "issued": {
            "date-parts": [
                [
                    2018
                ]
            ]
        },
        "page": "806-844",
        "title": "Sparse Maximum-Entropy Random Graphs with a Given Power-Law Degree Distribution",
        "type": "article-journal",
        "volume": "173"
    },
    {
        "DOI": "10.1111/j.0030-1299.2005.13619.x",
        "author": [
            {
                "family": "V\u00e1zquez",
                "given": "Diego P."
            }
        ],
        "container-title": "Oikos",
        "id": "Vazquez2005DegDisa",
        "issue": "2",
        "issued": {
            "date-parts": [
                [
                    2005
                ]
            ]
        },
        "page": "421-426",
        "title": "Degree distribution in plantanimal mutualistic networks: Forbidden links or random interactions?",
        "type": "article-journal",
        "volume": "108"
    },
    {
        "DOI": "10.1111/oik.09315",
        "author": [
            {
                "family": "Warren II",
                "given": "Robert J."
            },
            {
                "family": "Costa",
                "given": "James T."
            },
            {
                "family": "Bradford",
                "given": "Mark A."
            }
        ],
        "container-title": "Oikos",
        "id": "WarrenII2022SeeSha",
        "issue": "11",
        "issued": {
            "date-parts": [
                [
                    2022
                ]
            ]
        },
        "page": "e09315",
        "title": "Seeing shapes in clouds: The fallacy of deriving ecological hypotheses from statistical distributions",
        "type": "article-journal",
        "volume": "2022"
    },
    {
        "DOI": "10.1038/35004572",
        "author": [
            {
                "family": "Williams",
                "given": "Richard J."
            },
            {
                "family": "Martinez",
                "given": "Neo D."
            }
        ],
        "container-title": "Nature",
        "id": "Williams2000SimRul",
        "issue": "6774",
        "issued": {
            "date-parts": [
                [
                    2000
                ]
            ]
        },
        "other-ids": "WillMart00,WillMart00a",
        "page": "180-183",
        "publisher": "Nature Publishing Group",
        "publisher-place": "London",
        "title": "Simple rules yield complex food webs",
        "type": "article-journal",
        "volume": "404"
    },
    {
        "DOI": "10.1086/381964",
        "author": [
            {
                "family": "Williams",
                "given": "Richard J."
            },
            {
                "family": "Martinez",
                "given": "Neo D."
            }
        ],
        "container-title": "The American Naturalist",
        "id": "Williams2004LimTro",
        "issue": "3",
        "issued": {
            "date-parts": [
                [
                    2004
                ]
            ]
        },
        "page": "458-468",
        "publisher": "The University of Chicago Press",
        "title": "Limits to Trophic Levels and Omnivory in Complex Food Webs: Theory and Data.",
        "type": "article-journal",
        "volume": "163"
    },
    {
        "DOI": "10.1371/journal.pone.0017645",
        "PMCID": "PMC3048397",
        "author": [
            {
                "family": "Williams",
                "given": "Richard J."
            }
        ],
        "container-title": "PLOS ONE",
        "id": "Williams2011BioMet",
        "issue": "3",
        "issued": {
            "date-parts": [
                [
                    2011
                ]
            ]
        },
        "other-ids": "Will11,Will11a",
        "page": "e17645",
        "publisher": "Public Library of Science",
        "title": "Biology, Methodology or Chance? The Degree Distributions of Bipartite Ecological Networks",
        "type": "article-journal",
        "volume": "6"
    }
]

